The Higgs Working Group: Summary Report 2003

Theoretical progress in Higgs boson production and background processes is discussed with particular emphasis on QCD corrections at and beyond next-to-leading order as well as next-to-leading order electroweak corrections. The residual theoretical uncertainties of the investigated processes are estimated in detail. Moreover, recent investigations of the MSSM Higgs sector and other extensions of the SM Higgs sector are presented. The potential of the LHC and a high-energy linear e+e- collider for the measurement of Higgs couplings is analyzed.

==> matbmax2.dat <==
  90.7 
  50.0
  90.7
  30.03
  91.800
  30.02624    
  91.845
  22.07032    
  91.845    
  17.12491    
  91.84523    
  13.64727    
  92.61388    
  11.94143    
  93.38253    
  10.03852    
  94.91982    
  9.021481    
  95.68846    
  8.107481    
  97.22578    
  7.141608    
  99.53170    
  6.680381    
  103.3750    
  7.189448    
  104.1436    
  7.841313    
  106.4496    
  8.326916    
  109.5242    
  8.609568    
  112.5988    
  8.438845    
  115.6733    
  8.107481    
  118.7480    
  7.384029    
  122.5912    
  6.547911    
  126.4344    
  5.963618    
  131.8150    
  5.359424    
  138.7328    
  4.752558    
  144.1134    
  4.445624    
  149.4939    
  4.186368    
  156.4118    
  3.968637    
  164.8669    
  3.687628    
  177.1653    
  3.472575    
  187.9264    
  3.291970    
  203.2994    
  3.141663    
  221.7469    
  2.978266    
  241.7318    
  2.861322    
  261.7167    
  2.767383    
  283.2388    
  2.676528    
  304.7610    
  2.641027    
  334.7383    
  2.554322    
  357.0292    
  2.503670    
  383.9319    
  2.487010    
  420.8271    
  2.454023    
  452.3417    
  2.421473    
  487.6996    
  2.405361    
  573.7883    
  2.4
  1100.    
  2.4
  1100.
  .49    
  591.4672    
  .49    
  557.6466    
  .49    
  513.8336    
  .4845116    
  491.5428    
  .4812876    
  465.4087    
  .4812876    
  447.7298    
  .4717438    
  433.1255    
  .4623892    
  414.6778    
  .4472088    
  404.6854    
  .4412771    
  395.4616    
  .4296486    
  390.8498    
  .4211288    
  387.7752    
  .4045928    
  387.0065    
  .3540205    
 -6.541868    
  .3401195    
 -7.310513    
  50.49697    
  93.38253    
  50.10770    

